Globally Optimal GNSS Multi-Antenna Lever Arm Calibration

Sensor calibration is crucial for autonomous driving, providing the basis for accurate localization and consistent data fusion. Enabling the use of high-accuracy GNSS sensors, this work focuses on the antenna lever arm calibration. We propose a globally optimal multi-antenna lever arm calibration approach based on motion measurements. For this, we derive an optimization method that further allows the integration of a-priori knowledge. Globally optimal solutions are obtained by leveraging the Lagrangian dual problem and a primal recovery strategy. Generally, motion-based calibration for autonomous vehicles is known to be difficult due to cars' predominantly planar motion. Therefore, we first describe the motion requirements for a unique solution and then propose a planar motion extension to overcome this issue and enable a calibration based on the restricted motion of autonomous vehicles. Last we present and discuss the results of our thorough evaluation. Using simulated and augmented real-world data, we achieve accurate calibration results and fast run times that allow online deployment.

==> img/raw/calibration_mean_noise/100_tikz_points.txt <==
\addplot [name path=100lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.585089862398302518e+00
1.000000000000000000e+01, 1.121873234151197885e+00
1.500000000000000000e+01, 9.226970050793178446e-01
2.000000000000000000e+01, 8.236343581101112088e-01
2.500000000000000000e+01, 7.421130803055415726e-01
3.000000000000000000e+01, 6.903862737532800997e-01
3.500000000000000000e+01, 6.442436989656790125e-01
4.000000000000000000e+01, 6.137503384914444471e-01
4.500000000000000000e+01, 5.784156542227157916e-01
5.000000000000000000e+01, 5.604718494572733523e-01
5.500000000000000000e+01, 5.463071338677245592e-01
6.000000000000000000e+01, 5.297126711019684020e-01
7.000000000000000000e+01, 5.012583674875004114e-01
8.000000000000000000e+01, 4.807814247939736774e-01
9.000000000000000000e+01, 4.638738887591604687e-01
1.000000000000000000e+02, 4.537950888266225613e-01
1.150000000000000000e+02, 4.382887190428929047e-01
1.250000000000000000e+02, 4.330132669109559851e-01
1.450000000000000000e+02, 4.187713653716989004e-01
1.600000000000000000e+02, 4.121590332745445062e-01
1.800000000000000000e+02, 4.041073007852385990e-01
2.050000000000000000e+02, 3.967970741035795612e-01
2.300000000000000000e+02, 3.950578053786288901e-01
2.600000000000000000e+02, 3.891964895711961248e-01
2.900000000000000000e+02, 3.822733290183535360e-01
3.250000000000000000e+02, 3.863382544812139496e-01
3.650000000000000000e+02, 3.786994185388727341e-01
4.150000000000000000e+02, 3.774434413045124059e-01
4.650000000000000000e+02, 3.728784030379940773e-01
5.200000000000000000e+02, 3.752298348751780810e-01
5.850000000000000000e+02, 3.778047603621080275e-01
6.600000000000000000e+02, 3.791229403294320566e-01
7.400000000000000000e+02, 3.765145259578453474e-01
8.300000000000000000e+02, 3.777316646985169890e-01
9.350000000000000000e+02, 3.798604952597356421e-01
1.050000000000000000e+03, 3.818777073829902613e-01
1.180000000000000000e+03, 3.820140408132688403e-01
1.325000000000000000e+03, 3.839649042819998082e-01
1.490000000000000000e+03, 3.852962896736682463e-01
1.675000000000000000e+03, 3.857765153300327099e-01
1.880000000000000000e+03, 3.870581674766005453e-01
2.110000000000000000e+03, 3.875072909851590142e-01
2.375000000000000000e+03, 3.880475377112487800e-01
2.665000000000000000e+03, 3.904791274470678086e-01
2.995000000000000000e+03, 3.931909954464617440e-01
3.365000000000000000e+03, 3.931449373688978843e-01
3.780000000000000000e+03, 3.947083754980234005e-01
4.245000000000000000e+03, 3.972753198456626667e-01
4.770000000000000000e+03, 3.969549733586938411e-01
5.360000000000000000e+03, 3.986386394544358391e-01
6.020000000000000000e+03, 3.993649198001787415e-01
6.765000000000000000e+03, 3.998122005644999533e-01
7.595000000000000000e+03, 4.026960981132259865e-01
8.535000000000000000e+03, 4.033415505024625092e-01
9.585000000000000000e+03, 4.049284572881232114e-01
1.077000000000000000e+04, 4.045395884470096570e-01
1.210000000000000000e+04, 4.058027049207442727e-01
1.359000000000000000e+04, 4.064884861745316491e-01
1.526500000000000000e+04, 4.065984815805679942e-01
1.715000000000000000e+04, 4.083290163915905269e-01
1.926500000000000000e+04, 4.086547747511388162e-01
2.164000000000000000e+04, 4.089880161692777127e-01
2.431000000000000000e+04, 4.099105450629365044e-01
2.731000000000000000e+04, 4.102676445545753170e-01
3.067500000000000000e+04, 4.106060321930615764e-01
3.446000000000000000e+04, 4.112333817507193290e-01
3.871000000000000000e+04, 4.146975099305629797e-01
4.348500000000000000e+04, 4.091650006899431036e-01
4.885000000000000000e+04, 4.061376285083950766e-01
5.487000000000000000e+04, 4.041012481629572273e-01
6.164000000000000000e+04, 4.040147215675642389e-01
6.924000000000000000e+04, 4.070385510919748429e-01
7.778000000000000000e+04, 4.129482153032426606e-01
8.737500000000000000e+04, 4.211264651981088680e-01
9.815000000000000000e+04, 4.313230319936095514e-01
1.102550000000000000e+05, 4.152846599329251820e-01
1.238500000000000000e+05, 4.143269589363090533e-01
1.391250000000000000e+05, 4.154000975166969312e-01
1.562850000000000000e+05, 4.138808030946167227e-01
1.755550000000000000e+05, 4.153651812486239825e-01
1.972100000000000000e+05, 4.182258470494429337e-01
2.215300000000000000e+05, 4.198339365995925609e-01
2.488500000000000000e+05, 4.215468050930079036e-01
2.795400000000000000e+05, 4.190581700847115232e-01
3.140100000000000000e+05, 4.219568136851287732e-01
3.527400000000000000e+05, 4.241021092087948752e-01
nan, nan
nan, nan
nan, nan
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=100upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 3.428537772364476766e+00
1.000000000000000000e+01, 2.241121910138708984e+00
1.500000000000000000e+01, 1.781110558789039011e+00
2.000000000000000000e+01, 1.540835507126042447e+00
2.500000000000000000e+01, 1.403055627207202338e+00
3.000000000000000000e+01, 1.282525846919988499e+00
3.500000000000000000e+01, 1.193656238141590498e+00
4.000000000000000000e+01, 1.126313639403384137e+00
4.500000000000000000e+01, 1.068057173422207740e+00
5.000000000000000000e+01, 1.026263464239783652e+00
5.500000000000000000e+01, 1.000943039132569767e+00
6.000000000000000000e+01, 9.553665068225443147e-01
7.000000000000000000e+01, 9.073570432699651356e-01
8.000000000000000000e+01, 8.621180386106955806e-01
9.000000000000000000e+01, 8.299375906929470359e-01
1.000000000000000000e+02, 8.062864887911054268e-01
1.150000000000000000e+02, 7.771909766202101943e-01
1.250000000000000000e+02, 7.525380155476519839e-01
1.450000000000000000e+02, 7.170038437917497509e-01
1.600000000000000000e+02, 6.971645804243197242e-01
1.800000000000000000e+02, 6.801303734427509573e-01
2.050000000000000000e+02, 6.573241563967394674e-01
2.300000000000000000e+02, 6.465580184904746730e-01
2.600000000000000000e+02, 6.255384277552252792e-01
2.900000000000000000e+02, 6.152681752923874203e-01
3.250000000000000000e+02, 5.996227676060669198e-01
3.650000000000000000e+02, 5.837850027977014022e-01
4.150000000000000000e+02, 5.739501291997501919e-01
4.650000000000000000e+02, 5.585836132186714487e-01
5.200000000000000000e+02, 5.495832788710761641e-01
5.850000000000000000e+02, 5.454521102221803197e-01
6.600000000000000000e+02, 5.338893301471805408e-01
7.400000000000000000e+02, 5.279952986986046204e-01
8.300000000000000000e+02, 5.187593428350107949e-01
9.350000000000000000e+02, 5.134757065681353483e-01
1.050000000000000000e+03, 5.054816695680761640e-01
1.180000000000000000e+03, 5.009269632222022040e-01
1.325000000000000000e+03, 4.954747960000962514e-01
1.490000000000000000e+03, 4.923312532406337594e-01
1.675000000000000000e+03, 4.865622862113079261e-01
1.880000000000000000e+03, 4.817729109558827050e-01
2.110000000000000000e+03, 4.786738432823449130e-01
2.375000000000000000e+03, 4.740728196034933450e-01
2.665000000000000000e+03, 4.714046879287746017e-01
2.995000000000000000e+03, 4.687575663730053632e-01
3.365000000000000000e+03, 4.646261006683758965e-01
3.780000000000000000e+03, 4.617429111222515203e-01
4.245000000000000000e+03, 4.602239713841682622e-01
4.770000000000000000e+03, 4.569894541554367362e-01
5.360000000000000000e+03, 4.554056398505438308e-01
6.020000000000000000e+03, 4.538590262114142737e-01
6.765000000000000000e+03, 4.513265594619488286e-01
7.595000000000000000e+03, 4.504049358380075585e-01
8.535000000000000000e+03, 4.482915183718573227e-01
9.585000000000000000e+03, 4.479251158614321882e-01
1.077000000000000000e+04, 4.454241055924121895e-01
1.210000000000000000e+04, 4.438875653206717509e-01
1.359000000000000000e+04, 4.423962776123456786e-01
1.526500000000000000e+04, 4.407777699344084255e-01
1.715000000000000000e+04, 4.401859748285781304e-01
1.926500000000000000e+04, 4.396910104397686592e-01
2.164000000000000000e+04, 4.378493338619753872e-01
2.431000000000000000e+04, 4.373147796971823542e-01
2.731000000000000000e+04, 4.373307607809928110e-01
3.067500000000000000e+04, 4.359313608546137586e-01
3.446000000000000000e+04, 4.355410367522235537e-01
3.871000000000000000e+04, 4.414788151319123388e-01
4.348500000000000000e+04, 4.329381530882609463e-01
4.885000000000000000e+04, 4.305467979526154676e-01
5.487000000000000000e+04, 4.285578132797424056e-01
6.164000000000000000e+04, 4.241086821011240682e-01
6.924000000000000000e+04, 4.215283472936888209e-01
7.778000000000000000e+04, 4.247816357821836419e-01
8.737500000000000000e+04, 4.329943035317437294e-01
9.815000000000000000e+04, 4.435238492532403987e-01
1.102550000000000000e+05, 4.289391699082781839e-01
1.238500000000000000e+05, 4.302955460849930414e-01
1.391250000000000000e+05, 4.282264959478039312e-01
1.562850000000000000e+05, 4.290553086982357711e-01
1.755550000000000000e+05, 4.324172859177518591e-01
1.972100000000000000e+05, 4.291588188103072632e-01
2.215300000000000000e+05, 4.274761250324363160e-01
2.488500000000000000e+05, 4.348992294810106740e-01
2.795400000000000000e+05, 4.307526709197206927e-01
3.140100000000000000e+05, 4.292656118602034554e-01
3.527400000000000000e+05, 4.285421196756965534e-01
nan, nan
nan, nan
nan, nan
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=100mean, color=100Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 2.370773961336377411e+00
1.000000000000000000e+01, 1.635965647244115306e+00
1.500000000000000000e+01, 1.311565704593580239e+00
2.000000000000000000e+01, 1.159484049956026386e+00
2.500000000000000000e+01, 1.047031278933248322e+00
3.000000000000000000e+01, 9.718608172561550296e-01
3.500000000000000000e+01, 9.039965141629890955e-01
4.000000000000000000e+01, 8.567923547220925862e-01
4.500000000000000000e+01, 8.112131371449233797e-01
5.000000000000000000e+01, 7.833708977898607984e-01
5.500000000000000000e+01, 7.622401271953066493e-01
6.000000000000000000e+01, 7.313734896623163007e-01
7.000000000000000000e+01, 6.966071969896467930e-01
8.000000000000000000e+01, 6.637823563706308772e-01
9.000000000000000000e+01, 6.406403572800754009e-01
1.000000000000000000e+02, 6.190518887959060024e-01
1.150000000000000000e+02, 5.981366407563656340e-01
1.250000000000000000e+02, 5.847875045100322522e-01
1.450000000000000000e+02, 5.587135637682310030e-01
1.600000000000000000e+02, 5.522626934796033282e-01
1.800000000000000000e+02, 5.385839383982101713e-01
2.050000000000000000e+02, 5.247266664467644670e-01
2.300000000000000000e+02, 5.174006237012271914e-01
2.600000000000000000e+02, 5.066529606786672746e-01
2.900000000000000000e+02, 4.983377784891365736e-01
3.250000000000000000e+02, 4.916754222427924814e-01
3.650000000000000000e+02, 4.808436118719680574e-01
4.150000000000000000e+02, 4.733367501129210897e-01
4.650000000000000000e+02, 4.662346926907672828e-01
5.200000000000000000e+02, 4.644942974715705608e-01
5.850000000000000000e+02, 4.604028463429059581e-01
6.600000000000000000e+02, 4.559851324902576275e-01
7.400000000000000000e+02, 4.522163727093889141e-01
8.300000000000000000e+02, 4.490518268196020402e-01
9.350000000000000000e+02, 4.449974697880054730e-01
1.050000000000000000e+03, 4.431869422140657933e-01
1.180000000000000000e+03, 4.423587488915283750e-01
1.325000000000000000e+03, 4.394529514625612476e-01
1.490000000000000000e+03, 4.390617778708811314e-01
1.675000000000000000e+03, 4.377956830815747935e-01
1.880000000000000000e+03, 4.345583260023835326e-01
2.110000000000000000e+03, 4.336777208263566941e-01
2.375000000000000000e+03, 4.321411425822454522e-01
2.665000000000000000e+03, 4.317322170053138342e-01
2.995000000000000000e+03, 4.298283064541320586e-01
3.365000000000000000e+03, 4.295910299408123301e-01
3.780000000000000000e+03, 4.279345800960716595e-01
4.245000000000000000e+03, 4.285693811577385715e-01
4.770000000000000000e+03, 4.272068753111774586e-01
5.360000000000000000e+03, 4.279758682471568321e-01
6.020000000000000000e+03, 4.275585213092892301e-01
6.765000000000000000e+03, 4.257148711975478061e-01
7.595000000000000000e+03, 4.265777054533174129e-01
8.535000000000000000e+03, 4.264724031843156737e-01
9.585000000000000000e+03, 4.261161504844218073e-01
1.077000000000000000e+04, 4.253852770483498857e-01
1.210000000000000000e+04, 4.249713189059324825e-01
1.359000000000000000e+04, 4.245002993385915691e-01
1.526500000000000000e+04, 4.236804252876282817e-01
1.715000000000000000e+04, 4.241161125845305246e-01
1.926500000000000000e+04, 4.241610432875734804e-01
2.164000000000000000e+04, 4.232589156974729816e-01
2.431000000000000000e+04, 4.235352580974195424e-01
2.731000000000000000e+04, 4.235022048700881614e-01
3.067500000000000000e+04, 4.231356187245888245e-01
3.446000000000000000e+04, 4.231704931170553463e-01
3.871000000000000000e+04, 4.290253767322503298e-01
4.348500000000000000e+04, 4.211611306371385588e-01
4.885000000000000000e+04, 4.186085390150163787e-01
5.487000000000000000e+04, 4.165904290135324373e-01
6.164000000000000000e+04, 4.125059819866097044e-01
6.924000000000000000e+04, 4.132292308103246992e-01
7.778000000000000000e+04, 4.187170399373101315e-01
8.737500000000000000e+04, 4.271140986536423600e-01
9.815000000000000000e+04, 4.383000050219562072e-01
1.102550000000000000e+05, 4.225122019252182115e-01
1.238500000000000000e+05, 4.211290760658270016e-01
1.391250000000000000e+05, 4.234239504163372914e-01
1.562850000000000000e+05, 4.228370494226090792e-01
1.755550000000000000e+05, 4.236979576530553460e-01
1.972100000000000000e+05, 4.241063551509766660e-01
2.215300000000000000e+05, 4.246188919809752993e-01
2.488500000000000000e+05, 4.307816766742728065e-01
2.795400000000000000e+05, 4.244742130972385397e-01
3.140100000000000000e+05, 4.261394903054928074e-01
3.527400000000000000e+05, 4.266090661011942009e-01
nan, nan
nan, nan
nan, nan
};

\addlegendentry{100\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=100lower and 100upper];



==> img/raw/calibration_mean_noise/10_tikz_points.txt <==
\addplot [name path=10lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.933187073044275728e-01
1.000000000000000000e+01, 1.365136154997702855e-01
1.500000000000000000e+01, 1.099897870949498729e-01
2.000000000000000000e+01, 9.438903813668327036e-02
2.500000000000000000e+01, 8.563242332363266152e-02
3.000000000000000000e+01, 7.836920090918106374e-02
3.500000000000000000e+01, 7.298259297459025463e-02
4.000000000000000000e+01, 6.799276649222964208e-02
4.500000000000000000e+01, 6.440853099771581824e-02
5.000000000000000000e+01, 6.068003916820827182e-02
5.500000000000000000e+01, 5.870500433233665633e-02
6.000000000000000000e+01, 5.508764561491055062e-02
7.000000000000000000e+01, 5.199355190291354845e-02
8.000000000000000000e+01, 4.809503795517367647e-02
9.000000000000000000e+01, 4.463689300220419209e-02
1.000000000000000000e+02, 4.265219369175805852e-02
1.150000000000000000e+02, 4.015963852975846377e-02
1.250000000000000000e+02, 3.903249473091822963e-02
1.450000000000000000e+02, 3.655759938916869345e-02
1.600000000000000000e+02, 3.396520826286671124e-02
1.800000000000000000e+02, 3.243000611199046979e-02
2.050000000000000000e+02, 3.045673894858499930e-02
2.300000000000000000e+02, 2.900511977185964152e-02
2.600000000000000000e+02, 2.723582208234632748e-02
2.900000000000000000e+02, 2.578251552083293818e-02
3.250000000000000000e+02, 2.475892757504123340e-02
3.650000000000000000e+02, 2.320749298371856464e-02
4.150000000000000000e+02, 2.178786955706237677e-02
4.650000000000000000e+02, 2.064959401215476359e-02
5.200000000000000000e+02, 1.967968217261099884e-02
5.850000000000000000e+02, 1.866953553243470149e-02
6.600000000000000000e+02, 1.772895684395535756e-02
7.400000000000000000e+02, 1.685319601154425945e-02
8.300000000000000000e+02, 1.583399729832771219e-02
9.350000000000000000e+02, 1.508384750412924621e-02
1.050000000000000000e+03, 1.432184007340557216e-02
1.180000000000000000e+03, 1.342086199613285943e-02
1.325000000000000000e+03, 1.305187138311443909e-02
1.490000000000000000e+03, 1.238182450836448900e-02
1.675000000000000000e+03, 1.198666556929690527e-02
1.880000000000000000e+03, 1.126440809309865732e-02
2.110000000000000000e+03, 1.090197271901502396e-02
2.375000000000000000e+03, 1.056363563873796187e-02
2.665000000000000000e+03, 1.000205257137929196e-02
2.995000000000000000e+03, 9.755130456199741923e-03
3.365000000000000000e+03, 9.395312289261254987e-03
3.780000000000000000e+03, 9.097944148758098024e-03
4.245000000000000000e+03, 8.779553933270138957e-03
4.770000000000000000e+03, 8.592826721326010664e-03
5.360000000000000000e+03, 8.472768256164518730e-03
6.020000000000000000e+03, 8.250971971039137293e-03
6.765000000000000000e+03, 7.957222002749559167e-03
7.595000000000000000e+03, 7.921315560858430832e-03
8.535000000000000000e+03, 7.738131269424800701e-03
9.585000000000000000e+03, 7.651386077684329927e-03
1.077000000000000000e+04, 7.665638849962582747e-03
1.210000000000000000e+04, 7.497461679502497207e-03
1.359000000000000000e+04, 7.471729944958917409e-03
1.526500000000000000e+04, 7.399296714828614355e-03
1.715000000000000000e+04, 7.407361011532129745e-03
1.926500000000000000e+04, 7.385723554087637172e-03
2.164000000000000000e+04, 7.320970963966873767e-03
2.431000000000000000e+04, 7.319103344505684811e-03
2.731000000000000000e+04, 7.310519854326093941e-03
3.067500000000000000e+04, 7.378460086665514922e-03
3.446000000000000000e+04, 7.436249912190691716e-03
3.871000000000000000e+04, 7.431207632397324181e-03
4.348500000000000000e+04, 7.368626728024432922e-03
4.885000000000000000e+04, 7.431336740659652725e-03
5.487000000000000000e+04, 7.493229066368555305e-03
6.164000000000000000e+04, 7.513029902371024318e-03
6.924000000000000000e+04, 7.562922836666229054e-03
7.778000000000000000e+04, 7.609080244894973928e-03
8.737500000000000000e+04, 7.601800776749114384e-03
9.815000000000000000e+04, 7.638235888315992976e-03
1.102550000000000000e+05, 7.698293268105744352e-03
1.238500000000000000e+05, 7.678160078166526049e-03
1.391250000000000000e+05, 7.716687892540668829e-03
1.562850000000000000e+05, 7.731407875675454060e-03
1.755550000000000000e+05, 7.759219560873267460e-03
1.972100000000000000e+05, 7.798558599793449855e-03
2.215300000000000000e+05, 7.839442498279667812e-03
2.488500000000000000e+05, 7.853706118459986840e-03
2.795400000000000000e+05, 7.885678729235127277e-03
3.140100000000000000e+05, 7.930212010151866178e-03
3.527400000000000000e+05, 7.938921355511729255e-03
3.962400000000000000e+05, 7.959652724588768546e-03
4.451050000000000000e+05, 7.979569690971109047e-03
5.000000000000000000e+05, 7.997587546835265015e-03
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=10upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 4.149403549732107455e-01
1.000000000000000000e+01, 2.692387109675065671e-01
1.500000000000000000e+01, 2.131332625943255510e-01
2.000000000000000000e+01, 1.824676854805053761e-01
2.500000000000000000e+01, 1.626139051704931227e-01
3.000000000000000000e+01, 1.483816071762765754e-01
3.500000000000000000e+01, 1.376924239491666979e-01
4.000000000000000000e+01, 1.284570249659774954e-01
4.500000000000000000e+01, 1.212642038774416203e-01
5.000000000000000000e+01, 1.141298047646361058e-01
5.500000000000000000e+01, 1.091453677633733715e-01
6.000000000000000000e+01, 1.039858708954194411e-01
7.000000000000000000e+01, 9.648702712635574830e-02
8.000000000000000000e+01, 9.018099562029210925e-02
9.000000000000000000e+01, 8.429571527710723322e-02
1.000000000000000000e+02, 8.089979071851249870e-02
1.150000000000000000e+02, 7.558906437900063391e-02
1.250000000000000000e+02, 7.234274417186950523e-02
1.450000000000000000e+02, 6.747946751653760566e-02
1.600000000000000000e+02, 6.390632148380898103e-02
1.800000000000000000e+02, 5.969580326411903781e-02
2.050000000000000000e+02, 5.677727476002169399e-02
2.300000000000000000e+02, 5.344956115149130521e-02
2.600000000000000000e+02, 5.064966410148218079e-02
2.900000000000000000e+02, 4.752418090571225440e-02
3.250000000000000000e+02, 4.559302598977139909e-02
3.650000000000000000e+02, 4.304673826077463905e-02
4.150000000000000000e+02, 4.063666919937650168e-02
4.650000000000000000e+02, 3.834391732205438830e-02
5.200000000000000000e+02, 3.612895476018469776e-02
5.850000000000000000e+02, 3.456018084326799300e-02
6.600000000000000000e+02, 3.282161068609693727e-02
7.400000000000000000e+02, 3.103401369461885120e-02
8.300000000000000000e+02, 2.948379039027809734e-02
9.350000000000000000e+02, 2.775221810254691751e-02
1.050000000000000000e+03, 2.654539471941450707e-02
1.180000000000000000e+03, 2.520223285143727288e-02
1.325000000000000000e+03, 2.406288266483576008e-02
1.490000000000000000e+03, 2.264402733365405984e-02
1.675000000000000000e+03, 2.195661788025945332e-02
1.880000000000000000e+03, 2.083207858234337184e-02
2.110000000000000000e+03, 1.995872794718565879e-02
2.375000000000000000e+03, 1.910970447278072942e-02
2.665000000000000000e+03, 1.821127615166771851e-02
2.995000000000000000e+03, 1.749794516829655810e-02
3.365000000000000000e+03, 1.689908005448985395e-02
3.780000000000000000e+03, 1.626032775394166408e-02
4.245000000000000000e+03, 1.559693554035217720e-02
4.770000000000000000e+03, 1.503725636438068072e-02
5.360000000000000000e+03, 1.455715825310625530e-02
6.020000000000000000e+03, 1.407476207709334841e-02
6.765000000000000000e+03, 1.357941977522346931e-02
7.595000000000000000e+03, 1.319497285588307547e-02
8.535000000000000000e+03, 1.296275619129928607e-02
9.585000000000000000e+03, 1.246798719402364766e-02
1.077000000000000000e+04, 1.223223191482592995e-02
1.210000000000000000e+04, 1.194857867022843835e-02
1.359000000000000000e+04, 1.160974336239289223e-02
1.526500000000000000e+04, 1.136518490705053230e-02
1.715000000000000000e+04, 1.106929382980568685e-02
1.926500000000000000e+04, 1.090538764008136367e-02
2.164000000000000000e+04, 1.071427210328391999e-02
2.431000000000000000e+04, 1.051158127171145963e-02
2.731000000000000000e+04, 1.037689347556675253e-02
3.067500000000000000e+04, 1.030598090786496654e-02
3.446000000000000000e+04, 1.012000591171636002e-02
3.871000000000000000e+04, 1.000508230966276266e-02
4.348500000000000000e+04, 9.868780249138451796e-03
4.885000000000000000e+04, 9.779430456672004446e-03
5.487000000000000000e+04, 9.628339117035190214e-03
6.164000000000000000e+04, 9.529386833228441905e-03
6.924000000000000000e+04, 9.448757669681832894e-03
7.778000000000000000e+04, 9.350263958548739665e-03
8.737500000000000000e+04, 9.252099523763679736e-03
9.815000000000000000e+04, 9.198751670296594074e-03
1.102550000000000000e+05, 9.119210039089295158e-03
1.238500000000000000e+05, 9.036126980724460203e-03
1.391250000000000000e+05, 8.974589719515447053e-03
1.562850000000000000e+05, 8.917652521932620258e-03
1.755550000000000000e+05, 8.865591124088550989e-03
1.972100000000000000e+05, 8.829142848290691056e-03
2.215300000000000000e+05, 8.809728229994696208e-03
2.488500000000000000e+05, 8.805286168766815469e-03
2.795400000000000000e+05, 8.767089364925907680e-03
3.140100000000000000e+05, 8.744677274812604276e-03
3.527400000000000000e+05, 8.698037093913302958e-03
3.962400000000000000e+05, 8.676071829950801270e-03
4.451050000000000000e+05, 8.629552958770478344e-03
5.000000000000000000e+05, 8.607821355144566408e-03
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=10mean, color=10Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 2.879852761974543984e-01
1.000000000000000000e+01, 1.977300088591043004e-01
1.500000000000000000e+01, 1.570240978100116147e-01
2.000000000000000000e+01, 1.349151560056843779e-01
2.500000000000000000e+01, 1.215754590867415275e-01
3.000000000000000000e+01, 1.096630090803837609e-01
3.500000000000000000e+01, 1.028284503459793164e-01
4.000000000000000000e+01, 9.562574297231263287e-02
4.500000000000000000e+01, 9.072299978050021863e-02
5.000000000000000000e+01, 8.519727358508705217e-02
5.500000000000000000e+01, 8.273775733504989960e-02
6.000000000000000000e+01, 7.789607595406730645e-02
7.000000000000000000e+01, 7.330563738464646040e-02
8.000000000000000000e+01, 6.792163129422584822e-02
9.000000000000000000e+01, 6.290562519495823679e-02
1.000000000000000000e+02, 6.036691092669457803e-02
1.150000000000000000e+02, 5.675698172137463166e-02
1.250000000000000000e+02, 5.471034169086180787e-02
1.450000000000000000e+02, 5.099336229136373910e-02
1.600000000000000000e+02, 4.795074276001262681e-02
1.800000000000000000e+02, 4.511501603246725889e-02
2.050000000000000000e+02, 4.301541212413168003e-02
2.300000000000000000e+02, 4.021423860529181604e-02
2.600000000000000000e+02, 3.837054440225690088e-02
2.900000000000000000e+02, 3.592933677476538301e-02
3.250000000000000000e+02, 3.455180691708044372e-02
3.650000000000000000e+02, 3.237761832642412074e-02
4.150000000000000000e+02, 3.037697242718160121e-02
4.650000000000000000e+02, 2.892974642236656804e-02
5.200000000000000000e+02, 2.743621012972008444e-02
5.850000000000000000e+02, 2.623361547347827227e-02
6.600000000000000000e+02, 2.467245075971279816e-02
7.400000000000000000e+02, 2.338106056055603774e-02
8.300000000000000000e+02, 2.220777162496822763e-02
9.350000000000000000e+02, 2.095734949222036875e-02
1.050000000000000000e+03, 2.002359431580259114e-02
1.180000000000000000e+03, 1.905420233029865573e-02
1.325000000000000000e+03, 1.823774381887155460e-02
1.490000000000000000e+03, 1.715878262449815200e-02
1.675000000000000000e+03, 1.663317917359804707e-02
1.880000000000000000e+03, 1.566528193322177381e-02
2.110000000000000000e+03, 1.514282082267795829e-02
2.375000000000000000e+03, 1.461923965956750046e-02
2.665000000000000000e+03, 1.385712106216598072e-02
2.995000000000000000e+03, 1.345364215530184607e-02
3.365000000000000000e+03, 1.289141614975143277e-02
3.780000000000000000e+03, 1.254672413364546490e-02
4.245000000000000000e+03, 1.202482440621599480e-02
4.770000000000000000e+03, 1.170615222476310835e-02
5.360000000000000000e+03, 1.140283883659535744e-02
6.020000000000000000e+03, 1.104938948849313110e-02
6.765000000000000000e+03, 1.069183061324277019e-02
7.595000000000000000e+03, 1.054065736485259100e-02
8.535000000000000000e+03, 1.029466392261107338e-02
9.585000000000000000e+03, 1.003740671734712833e-02
1.077000000000000000e+04, 9.870838927229709514e-03
1.210000000000000000e+04, 9.707050062015040726e-03
1.359000000000000000e+04, 9.479287517549778511e-03
1.526500000000000000e+04, 9.386125285417440053e-03
1.715000000000000000e+04, 9.234347213343853389e-03
1.926500000000000000e+04, 9.143468160615895665e-03
2.164000000000000000e+04, 9.052252713954950930e-03
2.431000000000000000e+04, 8.955656703690301548e-03
2.731000000000000000e+04, 8.863187206740657381e-03
3.067500000000000000e+04, 8.840700733965058816e-03
3.446000000000000000e+04, 8.784226285728904959e-03
3.871000000000000000e+04, 8.719555109155736894e-03
4.348500000000000000e+04, 8.613430645393192059e-03
4.885000000000000000e+04, 8.586462510611118926e-03
5.487000000000000000e+04, 8.534513481968274834e-03
6.164000000000000000e+04, 8.487031330727680400e-03
6.924000000000000000e+04, 8.458154977436046010e-03
7.778000000000000000e+04, 8.451614839767494780e-03
8.737500000000000000e+04, 8.424460797203044832e-03
9.815000000000000000e+04, 8.394710778966255754e-03
1.102550000000000000e+05, 8.396604290627624617e-03
1.238500000000000000e+05, 8.354874547655436606e-03
1.391250000000000000e+05, 8.329700642609186995e-03
1.562850000000000000e+05, 8.316794050747311484e-03
1.755550000000000000e+05, 8.313643355594601408e-03
1.972100000000000000e+05, 8.302293110570050164e-03
2.215300000000000000e+05, 8.311255979535213390e-03
2.488500000000000000e+05, 8.323487893457642145e-03
2.795400000000000000e+05, 8.321488046590866730e-03
3.140100000000000000e+05, 8.328795316015134148e-03
3.527400000000000000e+05, 8.317091202786994208e-03
3.962400000000000000e+05, 8.320712858910494017e-03
4.451050000000000000e+05, 8.310147653943524698e-03
5.000000000000000000e+05, 8.303542846883303630e-03
};

\addlegendentry{10\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=10lower and 10upper];



==> img/raw/calibration_mean_noise/1_tikz_points.txt <==
\addplot [name path=1lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.954230712883699844e-02
1.000000000000000000e+01, 1.353422625509835032e-02
1.500000000000000000e+01, 1.119313802434621606e-02
2.000000000000000000e+01, 9.614853678664918996e-03
2.500000000000000000e+01, 8.611958444143927652e-03
3.000000000000000000e+01, 7.940250023525082315e-03
3.500000000000000000e+01, 7.246849814379044755e-03
4.000000000000000000e+01, 6.799789672819888872e-03
4.500000000000000000e+01, 6.458284725172255478e-03
5.000000000000000000e+01, 6.100517354535608949e-03
5.500000000000000000e+01, 5.819131719797951234e-03
6.000000000000000000e+01, 5.496311869153904482e-03
7.000000000000000000e+01, 5.105037653603814937e-03
8.000000000000000000e+01, 4.850140660597000893e-03
9.000000000000000000e+01, 4.535919250359140772e-03
1.000000000000000000e+02, 4.282508564537792356e-03
1.150000000000000000e+02, 3.989010075627466394e-03
1.250000000000000000e+02, 3.857509139784205329e-03
1.450000000000000000e+02, 3.585647300940217157e-03
1.600000000000000000e+02, 3.392672801453873108e-03
1.800000000000000000e+02, 3.166775476282020912e-03
2.050000000000000000e+02, 2.975711230602125744e-03
2.300000000000000000e+02, 2.893649512936675213e-03
2.600000000000000000e+02, 2.651649819665698876e-03
2.900000000000000000e+02, 2.568672775490914682e-03
3.250000000000000000e+02, 2.388462880788186794e-03
3.650000000000000000e+02, 2.250968756132108641e-03
4.150000000000000000e+02, 2.108279568422168505e-03
4.650000000000000000e+02, 1.976090082107459945e-03
5.200000000000000000e+02, 1.890820008546164298e-03
5.850000000000000000e+02, 1.790902095002103222e-03
6.600000000000000000e+02, 1.694794212070857954e-03
7.400000000000000000e+02, 1.564576709243463686e-03
8.300000000000000000e+02, 1.497810109198167462e-03
9.350000000000000000e+02, 1.404375294947487248e-03
1.050000000000000000e+03, 1.330434145103273277e-03
1.180000000000000000e+03, 1.254609700430058634e-03
1.325000000000000000e+03, 1.187726712667444865e-03
1.490000000000000000e+03, 1.116392705112336046e-03
1.675000000000000000e+03, 1.043801673619970151e-03
1.880000000000000000e+03, 9.806518700166549918e-04
2.110000000000000000e+03, 9.459124823881106094e-04
2.375000000000000000e+03, 8.793149822599096582e-04
2.665000000000000000e+03, 8.307798851238558510e-04
2.995000000000000000e+03, 7.765290835099560897e-04
3.365000000000000000e+03, 7.343745233769438750e-04
3.780000000000000000e+03, 7.062889814617151875e-04
4.245000000000000000e+03, 6.682094739462343756e-04
4.770000000000000000e+03, 6.216925586226274003e-04
5.360000000000000000e+03, 5.953200370633106309e-04
6.020000000000000000e+03, 5.661546642822197538e-04
6.765000000000000000e+03, 5.267130647654761277e-04
7.595000000000000000e+03, 5.073091811433960230e-04
8.535000000000000000e+03, 4.790363367114013407e-04
9.585000000000000000e+03, 4.497192320245872147e-04
1.077000000000000000e+04, 4.262924545730634803e-04
1.210000000000000000e+04, 4.061499683908909855e-04
1.359000000000000000e+04, 3.754273650372491893e-04
1.526500000000000000e+04, 3.584109595941029416e-04
1.715000000000000000e+04, 3.357140540200775599e-04
1.926500000000000000e+04, 3.244490147652899395e-04
2.164000000000000000e+04, 3.061670596115367198e-04
2.431000000000000000e+04, 2.867615047686721333e-04
2.731000000000000000e+04, 2.740763080235829817e-04
3.067500000000000000e+04, 2.553919092114723816e-04
3.446000000000000000e+04, 2.412418931427600570e-04
3.871000000000000000e+04, 2.297931692028665890e-04
4.348500000000000000e+04, 2.168430656598453017e-04
4.885000000000000000e+04, 2.026890057800478104e-04
5.487000000000000000e+04, 1.925146685745731659e-04
6.164000000000000000e+04, 1.866859833217723343e-04
6.924000000000000000e+04, 1.744396560879741252e-04
7.778000000000000000e+04, 1.663296534786831119e-04
8.737500000000000000e+04, 1.561747449289237481e-04
9.815000000000000000e+04, 1.523648480185324505e-04
1.102550000000000000e+05, 1.421385620229694100e-04
1.238500000000000000e+05, 1.369016169097412097e-04
1.391250000000000000e+05, 1.300622546265771363e-04
1.562850000000000000e+05, 1.255107786934053934e-04
1.755550000000000000e+05, 1.192018490078573573e-04
1.972100000000000000e+05, 1.149638469513810887e-04
2.215300000000000000e+05, 1.100008581170242332e-04
2.488500000000000000e+05, 1.035385476011036192e-04
2.795400000000000000e+05, 9.824062626138866229e-05
3.140100000000000000e+05, 9.323441950280034478e-05
3.527400000000000000e+05, 8.604322890672422611e-05
3.962400000000000000e+05, 8.026380300961969598e-05
4.451050000000000000e+05, 7.675076700176228272e-05
5.000000000000000000e+05, 7.381922959892891860e-05
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=1upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 4.228964696733687051e-02
1.000000000000000000e+01, 2.670754721517371033e-02
1.500000000000000000e+01, 2.160147521103921581e-02
2.000000000000000000e+01, 1.835133391945844780e-02
2.500000000000000000e+01, 1.635832155706532995e-02
3.000000000000000000e+01, 1.476515617997114019e-02
3.500000000000000000e+01, 1.370529303443042760e-02
4.000000000000000000e+01, 1.293376818401811325e-02
4.500000000000000000e+01, 1.218554058179734112e-02
5.000000000000000000e+01, 1.143629096444158562e-02
5.500000000000000000e+01, 1.083041492567941855e-02
6.000000000000000000e+01, 1.036849959514039854e-02
7.000000000000000000e+01, 9.652987371866266972e-03
8.000000000000000000e+01, 8.971110178143993502e-03
9.000000000000000000e+01, 8.495077953838867449e-03
1.000000000000000000e+02, 8.043873132273662505e-03
1.150000000000000000e+02, 7.454010711239445440e-03
1.250000000000000000e+02, 7.171972440817899960e-03
1.450000000000000000e+02, 6.702289882239677310e-03
1.600000000000000000e+02, 6.375982382014200311e-03
1.800000000000000000e+02, 5.974019391202504102e-03
2.050000000000000000e+02, 5.584062827771874363e-03
2.300000000000000000e+02, 5.328305050969416382e-03
2.600000000000000000e+02, 4.966508614176945099e-03
2.900000000000000000e+02, 4.724667208867614279e-03
3.250000000000000000e+02, 4.407048682114582915e-03
3.650000000000000000e+02, 4.180926259549556934e-03
4.150000000000000000e+02, 3.918660974043354679e-03
4.650000000000000000e+02, 3.692100108602774152e-03
5.200000000000000000e+02, 3.501978041702848848e-03
5.850000000000000000e+02, 3.331645660239811006e-03
6.600000000000000000e+02, 3.144238679199618143e-03
7.400000000000000000e+02, 2.942182426956474733e-03
8.300000000000000000e+02, 2.790953378462401272e-03
9.350000000000000000e+02, 2.616341293407541211e-03
1.050000000000000000e+03, 2.473999171631537271e-03
1.180000000000000000e+03, 2.322375733852052697e-03
1.325000000000000000e+03, 2.200376749319709127e-03
1.490000000000000000e+03, 2.072269504433720336e-03
1.675000000000000000e+03, 1.948562924068030899e-03
1.880000000000000000e+03, 1.837771879920629611e-03
2.110000000000000000e+03, 1.752934032518195864e-03
2.375000000000000000e+03, 1.646153433646798834e-03
2.665000000000000000e+03, 1.545499449094904368e-03
2.995000000000000000e+03, 1.461161166287307158e-03
3.365000000000000000e+03, 1.366876396317819650e-03
3.780000000000000000e+03, 1.306826135874007222e-03
4.245000000000000000e+03, 1.229479622525363625e-03
4.770000000000000000e+03, 1.166641911850034227e-03
5.360000000000000000e+03, 1.098680910419199330e-03
6.020000000000000000e+03, 1.043616830937556857e-03
6.765000000000000000e+03, 9.825614843468322406e-04
7.595000000000000000e+03, 9.363538296071966449e-04
8.535000000000000000e+03, 8.757097292218461162e-04
9.585000000000000000e+03, 8.269664962385376173e-04
1.077000000000000000e+04, 7.867916209940269351e-04
1.210000000000000000e+04, 7.472306070674305991e-04
1.359000000000000000e+04, 7.053656505677045321e-04
1.526500000000000000e+04, 6.616054125437394098e-04
1.715000000000000000e+04, 6.298723146484294525e-04
1.926500000000000000e+04, 5.997704983072456308e-04
2.164000000000000000e+04, 5.612459497626997315e-04
2.431000000000000000e+04, 5.280716407414279799e-04
2.731000000000000000e+04, 4.997788814703962249e-04
3.067500000000000000e+04, 4.751189477425078593e-04
3.446000000000000000e+04, 4.500139990952738275e-04
3.871000000000000000e+04, 4.245093796645862255e-04
4.348500000000000000e+04, 4.028347318072634685e-04
4.885000000000000000e+04, 3.797730775039919642e-04
5.487000000000000000e+04, 3.597561650798803507e-04
6.164000000000000000e+04, 3.433446322610140362e-04
6.924000000000000000e+04, 3.226934642120213976e-04
7.778000000000000000e+04, 3.058361703693815025e-04
8.737500000000000000e+04, 2.874686719330646692e-04
9.815000000000000000e+04, 2.748281753649338020e-04
1.102550000000000000e+05, 2.623952408909896211e-04
1.238500000000000000e+05, 2.488970340304995951e-04
1.391250000000000000e+05, 2.373663852231471677e-04
1.562850000000000000e+05, 2.240972587603608820e-04
1.755550000000000000e+05, 2.120989145275018243e-04
1.972100000000000000e+05, 2.023802930524473502e-04
2.215300000000000000e+05, 1.923744300101693297e-04
2.488500000000000000e+05, 1.815126410138500116e-04
2.795400000000000000e+05, 1.727325720748265690e-04
3.140100000000000000e+05, 1.645086324429974453e-04
3.527400000000000000e+05, 1.532086971712909133e-04
3.962400000000000000e+05, 1.438392479719878493e-04
4.451050000000000000e+05, 1.373791002907174359e-04
5.000000000000000000e+05, 1.304023698509032699e-04
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=1mean, color=1Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 2.919311027292664090e-02
1.000000000000000000e+01, 1.948022540330281854e-02
1.500000000000000000e+01, 1.602747829240655508e-02
2.000000000000000000e+01, 1.363947523714966609e-02
2.500000000000000000e+01, 1.217745897815865341e-02
3.000000000000000000e+01, 1.105082640625620893e-02
3.500000000000000000e+01, 1.021536017760332760e-02
4.000000000000000000e+01, 9.605045164601635696e-03
4.500000000000000000e+01, 9.043307719951987345e-03
5.000000000000000000e+01, 8.518784271095043714e-03
5.500000000000000000e+01, 8.099365820634248786e-03
6.000000000000000000e+01, 7.770353977506690851e-03
7.000000000000000000e+01, 7.196187454207957426e-03
8.000000000000000000e+01, 6.774410040790587728e-03
9.000000000000000000e+01, 6.395905112147059340e-03
1.000000000000000000e+02, 6.053363503462395878e-03
1.150000000000000000e+02, 5.587584275279297227e-03
1.250000000000000000e+02, 5.389867962257776507e-03
1.450000000000000000e+02, 5.064162182114409147e-03
1.600000000000000000e+02, 4.763368444277098213e-03
1.800000000000000000e+02, 4.493897520256614000e-03
2.050000000000000000e+02, 4.201915689071036852e-03
2.300000000000000000e+02, 4.048503426522319371e-03
2.600000000000000000e+02, 3.751329015663282598e-03
2.900000000000000000e+02, 3.590982201758239397e-03
3.250000000000000000e+02, 3.341058723302051114e-03
3.650000000000000000e+02, 3.161161975641420957e-03
4.150000000000000000e+02, 2.968478564777463601e-03
4.650000000000000000e+02, 2.790807547841519295e-03
5.200000000000000000e+02, 2.641102300592912747e-03
5.850000000000000000e+02, 2.494458438794241138e-03
6.600000000000000000e+02, 2.352710015324350340e-03
7.400000000000000000e+02, 2.221249129640202012e-03
8.300000000000000000e+02, 2.100757929356444204e-03
9.350000000000000000e+02, 1.951555489249197578e-03
1.050000000000000000e+03, 1.859914047875871942e-03
1.180000000000000000e+03, 1.750518878478644381e-03
1.325000000000000000e+03, 1.676883008875472078e-03
1.490000000000000000e+03, 1.569866465959152829e-03
1.675000000000000000e+03, 1.463674962164399681e-03
1.880000000000000000e+03, 1.393066987402510112e-03
2.110000000000000000e+03, 1.321150650288655491e-03
2.375000000000000000e+03, 1.235541365455322411e-03
2.665000000000000000e+03, 1.162663649149887034e-03
2.995000000000000000e+03, 1.101624281903877027e-03
3.365000000000000000e+03, 1.029613937918832847e-03
3.780000000000000000e+03, 9.865940077869797542e-04
4.245000000000000000e+03, 9.335719265474516203e-04
4.770000000000000000e+03, 8.776145937076339221e-04
5.360000000000000000e+03, 8.297245270227559481e-04
6.020000000000000000e+03, 7.930302404261768126e-04
6.765000000000000000e+03, 7.502700889477725800e-04
7.595000000000000000e+03, 7.000891587375889218e-04
8.535000000000000000e+03, 6.648790870695465071e-04
9.585000000000000000e+03, 6.263203036773151537e-04
1.077000000000000000e+04, 5.971194566464209938e-04
1.210000000000000000e+04, 5.663744868419868855e-04
1.359000000000000000e+04, 5.293424590839593529e-04
1.526500000000000000e+04, 5.013052989733136205e-04
1.715000000000000000e+04, 4.759210187892405348e-04
1.926500000000000000e+04, 4.534722111757749034e-04
2.164000000000000000e+04, 4.271322348541182383e-04
2.431000000000000000e+04, 4.006685353025868368e-04
2.731000000000000000e+04, 3.810377723224385102e-04
3.067500000000000000e+04, 3.615221548906122438e-04
3.446000000000000000e+04, 3.397349908848291142e-04
3.871000000000000000e+04, 3.206413002291327689e-04
4.348500000000000000e+04, 3.033318690164582944e-04
4.885000000000000000e+04, 2.847179852340553418e-04
5.487000000000000000e+04, 2.730676394567761517e-04
6.164000000000000000e+04, 2.580394566950722224e-04
6.924000000000000000e+04, 2.448133783457461464e-04
7.778000000000000000e+04, 2.322943092588475300e-04
8.737500000000000000e+04, 2.174696194296063772e-04
9.815000000000000000e+04, 2.104582529719741348e-04
1.102550000000000000e+05, 1.973372421074197358e-04
1.238500000000000000e+05, 1.911526128469685554e-04
1.391250000000000000e+05, 1.808416822338054721e-04
1.562850000000000000e+05, 1.722968991091546195e-04
1.755550000000000000e+05, 1.636781876699451772e-04
1.972100000000000000e+05, 1.565172686690499584e-04
2.215300000000000000e+05, 1.479067395331084742e-04
2.488500000000000000e+05, 1.416954987560579428e-04
2.795400000000000000e+05, 1.334450485084472528e-04
3.140100000000000000e+05, 1.268880663274008966e-04
3.527400000000000000e+05, 1.175463869104685644e-04
3.962400000000000000e+05, 1.100336046255133204e-04
4.451050000000000000e+05, 1.051373544869888552e-04
5.000000000000000000e+05, 9.962977651010117806e-05
};

\addlegendentry{1\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=1lower and 1upper];



==> img/raw/calibration_mean_noise/20_tikz_points.txt <==
\addplot [name path=20lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 3.789202501018655300e-01
1.000000000000000000e+01, 2.688808268108964228e-01
1.500000000000000000e+01, 2.206638836871658571e-01
2.000000000000000000e+01, 1.906367970099635545e-01
2.500000000000000000e+01, 1.722183741484882291e-01
3.000000000000000000e+01, 1.571861802949776898e-01
3.500000000000000000e+01, 1.462356408554985887e-01
4.000000000000000000e+01, 1.366409075778889093e-01
4.500000000000000000e+01, 1.282644518578885950e-01
5.000000000000000000e+01, 1.205515958091741280e-01
5.500000000000000000e+01, 1.164837506929638777e-01
6.000000000000000000e+01, 1.101648760504602559e-01
7.000000000000000000e+01, 1.044564029018396067e-01
8.000000000000000000e+01, 9.666480032682564505e-02
9.000000000000000000e+01, 9.186291983207819922e-02
1.000000000000000000e+02, 8.741234005407633179e-02
1.150000000000000000e+02, 8.306241719680326763e-02
1.250000000000000000e+02, 7.850517498713480147e-02
1.450000000000000000e+02, 7.432415441347478557e-02
1.600000000000000000e+02, 7.058487196341203807e-02
1.800000000000000000e+02, 6.681928463431499599e-02
2.050000000000000000e+02, 6.231531266137924768e-02
2.300000000000000000e+02, 6.020099960142365203e-02
2.600000000000000000e+02, 5.642118733913848577e-02
2.900000000000000000e+02, 5.394035330383552262e-02
3.250000000000000000e+02, 5.130920356827609052e-02
3.650000000000000000e+02, 4.932383007602974406e-02
4.150000000000000000e+02, 4.700819117134413805e-02
4.650000000000000000e+02, 4.456958150841330846e-02
5.200000000000000000e+02, 4.297492321697089779e-02
5.850000000000000000e+02, 4.134848116863050482e-02
6.600000000000000000e+02, 3.967134094478661638e-02
7.400000000000000000e+02, 3.753978085477208126e-02
8.300000000000000000e+02, 3.666693123945426180e-02
9.350000000000000000e+02, 3.575582776601085588e-02
1.050000000000000000e+03, 3.398387456112722527e-02
1.180000000000000000e+03, 3.351765387687216657e-02
1.325000000000000000e+03, 3.264193102155412557e-02
1.490000000000000000e+03, 3.179276757827568384e-02
1.675000000000000000e+03, 3.147951146260831445e-02
1.880000000000000000e+03, 3.065255703527200448e-02
2.110000000000000000e+03, 3.042181019315939525e-02
2.375000000000000000e+03, 2.963081853120152001e-02
2.665000000000000000e+03, 2.920655304131768853e-02
2.995000000000000000e+03, 2.904709229598015016e-02
3.365000000000000000e+03, 2.872299207733148771e-02
3.780000000000000000e+03, 2.868417133001709834e-02
4.245000000000000000e+03, 2.839576791425540980e-02
4.770000000000000000e+03, 2.829036312200956804e-02
5.360000000000000000e+03, 2.798029436262416611e-02
6.020000000000000000e+03, 2.831628568637069993e-02
6.765000000000000000e+03, 2.808402317042933000e-02
7.595000000000000000e+03, 2.817256060472085599e-02
8.535000000000000000e+03, 2.840774381611851571e-02
9.585000000000000000e+03, 2.838055978900141246e-02
1.077000000000000000e+04, 2.826735900593205925e-02
1.210000000000000000e+04, 2.829706400161507984e-02
1.359000000000000000e+04, 2.847588374237877695e-02
1.526500000000000000e+04, 2.889922198977638162e-02
1.715000000000000000e+04, 2.861616799019265495e-02
1.926500000000000000e+04, 2.872841716934696962e-02
2.164000000000000000e+04, 2.899757669123344955e-02
2.431000000000000000e+04, 2.897452069089004323e-02
2.731000000000000000e+04, 2.909148525199984139e-02
3.067500000000000000e+04, 2.912508639744953998e-02
3.446000000000000000e+04, 2.916619472925522163e-02
3.871000000000000000e+04, 2.926383275855872976e-02
4.348500000000000000e+04, 2.935305755755266907e-02
4.885000000000000000e+04, 2.941855622953941721e-02
5.487000000000000000e+04, 2.950287043213541127e-02
6.164000000000000000e+04, 2.961247814923745336e-02
6.924000000000000000e+04, 2.964522157711000500e-02
7.778000000000000000e+04, 2.978046152824954940e-02
8.737500000000000000e+04, 2.987002786840173285e-02
9.815000000000000000e+04, 2.990224617855048728e-02
1.102550000000000000e+05, 3.005649577801410705e-02
1.238500000000000000e+05, 3.016657694948068902e-02
1.391250000000000000e+05, 3.023632823907566880e-02
1.562850000000000000e+05, 3.035149897177397832e-02
1.755550000000000000e+05, 3.049116624243738277e-02
1.972100000000000000e+05, 3.070714543007218439e-02
2.215300000000000000e+05, 3.080946758089993937e-02
2.488500000000000000e+05, 3.088260248384899417e-02
2.795400000000000000e+05, 3.099137784706367665e-02
3.140100000000000000e+05, 3.109099737258482279e-02
3.527400000000000000e+05, 3.122750616217825209e-02
3.962400000000000000e+05, 3.130207533867481601e-02
4.451050000000000000e+05, 3.142948504797635212e-02
5.000000000000000000e+05, 3.150084337938732770e-02
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=20upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 8.169761592258579785e-01
1.000000000000000000e+01, 5.333803584474576809e-01
1.500000000000000000e+01, 4.232144884417298192e-01
2.000000000000000000e+01, 3.684216408609628512e-01
2.500000000000000000e+01, 3.278192456393552723e-01
3.000000000000000000e+01, 2.957133517951990864e-01
3.500000000000000000e+01, 2.733320585639129607e-01
4.000000000000000000e+01, 2.566831874949684345e-01
4.500000000000000000e+01, 2.400829644481336234e-01
5.000000000000000000e+01, 2.283764010480509032e-01
5.500000000000000000e+01, 2.181352550715518479e-01
6.000000000000000000e+01, 2.050638520408227250e-01
7.000000000000000000e+01, 1.937712320026119261e-01
8.000000000000000000e+01, 1.808853284234095971e-01
9.000000000000000000e+01, 1.718146348553536984e-01
1.000000000000000000e+02, 1.601679890937361961e-01
1.150000000000000000e+02, 1.528586166323256945e-01
1.250000000000000000e+02, 1.465595920440185829e-01
1.450000000000000000e+02, 1.374891793956505293e-01
1.600000000000000000e+02, 1.321648978489016468e-01
1.800000000000000000e+02, 1.239305433168089582e-01
2.050000000000000000e+02, 1.162428013534311244e-01
2.300000000000000000e+02, 1.095404325095747644e-01
2.600000000000000000e+02, 1.048803080344986871e-01
2.900000000000000000e+02, 9.998062919409435312e-02
3.250000000000000000e+02, 9.478970916858925344e-02
3.650000000000000000e+02, 9.094066992909889680e-02
4.150000000000000000e+02, 8.618210998077835416e-02
4.650000000000000000e+02, 8.255035816119887793e-02
5.200000000000000000e+02, 7.867418625676496358e-02
5.850000000000000000e+02, 7.472842394847173386e-02
6.600000000000000000e+02, 7.124814104796305114e-02
7.400000000000000000e+02, 6.808987739808497475e-02
8.300000000000000000e+02, 6.629696454695063745e-02
9.350000000000000000e+02, 6.392000995322964785e-02
1.050000000000000000e+03, 6.115522035697921327e-02
1.180000000000000000e+03, 5.888964939705524509e-02
1.325000000000000000e+03, 5.665016804108816834e-02
1.490000000000000000e+03, 5.501689537256086726e-02
1.675000000000000000e+03, 5.330090118824241247e-02
1.880000000000000000e+03, 5.137826189003788513e-02
2.110000000000000000e+03, 4.992518572558738571e-02
2.375000000000000000e+03, 4.886577802376851354e-02
2.665000000000000000e+03, 4.774381494541174442e-02
2.995000000000000000e+03, 4.669013782071183838e-02
3.365000000000000000e+03, 4.523866897687340433e-02
3.780000000000000000e+03, 4.419073792978903126e-02
4.245000000000000000e+03, 4.333590144083596107e-02
4.770000000000000000e+03, 4.238636906954011685e-02
5.360000000000000000e+03, 4.167079383957650318e-02
6.020000000000000000e+03, 4.109743377519935181e-02
6.765000000000000000e+03, 4.004076758223355792e-02
7.595000000000000000e+03, 3.959471161709255532e-02
8.535000000000000000e+03, 3.892454672198288057e-02
9.585000000000000000e+03, 3.846646091495863062e-02
1.077000000000000000e+04, 3.793135367271199127e-02
1.210000000000000000e+04, 3.776704043162119190e-02
1.359000000000000000e+04, 3.713475096196464098e-02
1.526500000000000000e+04, 3.703223009121003884e-02
1.715000000000000000e+04, 3.649968260376567492e-02
1.926500000000000000e+04, 3.615895582097984617e-02
2.164000000000000000e+04, 3.596454741755275575e-02
2.431000000000000000e+04, 3.568585195699481433e-02
2.731000000000000000e+04, 3.512814531546808172e-02
3.067500000000000000e+04, 3.500849062817481400e-02
3.446000000000000000e+04, 3.470596878046985911e-02
3.871000000000000000e+04, 3.456249823330916071e-02
4.348500000000000000e+04, 3.422137147908584781e-02
4.885000000000000000e+04, 3.409017326169710982e-02
5.487000000000000000e+04, 3.400717154641067635e-02
6.164000000000000000e+04, 3.375793604261401182e-02
6.924000000000000000e+04, 3.367942935108948765e-02
7.778000000000000000e+04, 3.354607447066484255e-02
8.737500000000000000e+04, 3.344262912842304453e-02
9.815000000000000000e+04, 3.336661734267228757e-02
1.102550000000000000e+05, 3.332886557711023379e-02
1.238500000000000000e+05, 3.327233995241447168e-02
1.391250000000000000e+05, 3.320335343873780098e-02
1.562850000000000000e+05, 3.314996103383411469e-02
1.755550000000000000e+05, 3.308830327094550161e-02
1.972100000000000000e+05, 3.308084352311349563e-02
2.215300000000000000e+05, 3.302911739160599436e-02
2.488500000000000000e+05, 3.298257340826396544e-02
2.795400000000000000e+05, 3.291085752918908314e-02
3.140100000000000000e+05, 3.285681865928104933e-02
3.527400000000000000e+05, 3.285652370495131813e-02
3.962400000000000000e+05, 3.283543604732327981e-02
4.451050000000000000e+05, 3.279490254636168584e-02
5.000000000000000000e+05, 3.271033973533031547e-02
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=20mean, color=20Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 5.682882558476374246e-01
1.000000000000000000e+01, 3.862757134303773099e-01
1.500000000000000000e+01, 3.111503886737881919e-01
2.000000000000000000e+01, 2.722240335927177401e-01
2.500000000000000000e+01, 2.436404354658509019e-01
3.000000000000000000e+01, 2.213502884301672968e-01
3.500000000000000000e+01, 2.047487270109550339e-01
4.000000000000000000e+01, 1.923422069171670801e-01
4.500000000000000000e+01, 1.791939939169597817e-01
5.000000000000000000e+01, 1.708307719429998928e-01
5.500000000000000000e+01, 1.638823565806827309e-01
6.000000000000000000e+01, 1.552464338258511545e-01
7.000000000000000000e+01, 1.465871442355571874e-01
8.000000000000000000e+01, 1.356923032972870979e-01
9.000000000000000000e+01, 1.291054730007584195e-01
1.000000000000000000e+02, 1.223406360475151056e-01
1.150000000000000000e+02, 1.160113897188065346e-01
1.250000000000000000e+02, 1.106246432506420296e-01
1.450000000000000000e+02, 1.041888171692804260e-01
1.600000000000000000e+02, 9.935119215277130045e-02
1.800000000000000000e+02, 9.374625329809643803e-02
2.050000000000000000e+02, 8.788651543936484845e-02
2.300000000000000000e+02, 8.352462872979363184e-02
2.600000000000000000e+02, 7.962317481075630032e-02
2.900000000000000000e+02, 7.516138350674496371e-02
3.250000000000000000e+02, 7.174680866754244712e-02
3.650000000000000000e+02, 6.897045878757560033e-02
4.150000000000000000e+02, 6.565973069646581506e-02
4.650000000000000000e+02, 6.266805078474416146e-02
5.200000000000000000e+02, 6.014518930928701435e-02
5.850000000000000000e+02, 5.692693120303198712e-02
6.600000000000000000e+02, 5.479250247165164123e-02
7.400000000000000000e+02, 5.225196256368205144e-02
8.300000000000000000e+02, 5.070731606895957644e-02
9.350000000000000000e+02, 4.943404444519226837e-02
1.050000000000000000e+03, 4.726089776275170518e-02
1.180000000000000000e+03, 4.572631830553880450e-02
1.325000000000000000e+03, 4.417376960096928984e-02
1.490000000000000000e+03, 4.306222270124542006e-02
1.675000000000000000e+03, 4.192228355373579796e-02
1.880000000000000000e+03, 4.057511228845381290e-02
2.110000000000000000e+03, 3.997709870569528257e-02
2.375000000000000000e+03, 3.907896344826126273e-02
2.665000000000000000e+03, 3.815761900842892795e-02
2.995000000000000000e+03, 3.783761895598833358e-02
3.365000000000000000e+03, 3.707685005808379619e-02
3.780000000000000000e+03, 3.638446668244725568e-02
4.245000000000000000e+03, 3.583676998925967860e-02
4.770000000000000000e+03, 3.525489606575353541e-02
5.360000000000000000e+03, 3.482145275904789672e-02
6.020000000000000000e+03, 3.452934796691545238e-02
6.765000000000000000e+03, 3.403153826360957868e-02
7.595000000000000000e+03, 3.373923117668674310e-02
8.535000000000000000e+03, 3.358999024791564647e-02
9.585000000000000000e+03, 3.345265270576449484e-02
1.077000000000000000e+04, 3.308568655200291864e-02
1.210000000000000000e+04, 3.301024816976483311e-02
1.359000000000000000e+04, 3.279555581182325152e-02
1.526500000000000000e+04, 3.292079919287246859e-02
1.715000000000000000e+04, 3.259293975630309093e-02
1.926500000000000000e+04, 3.243727543495947274e-02
2.164000000000000000e+04, 3.245498252352276708e-02
2.431000000000000000e+04, 3.235148557441794304e-02
2.731000000000000000e+04, 3.207439362318788290e-02
3.067500000000000000e+04, 3.203097363713010293e-02
3.446000000000000000e+04, 3.192494649771116660e-02
3.871000000000000000e+04, 3.190975703512349826e-02
4.348500000000000000e+04, 3.178599477942295470e-02
4.885000000000000000e+04, 3.177275001554477618e-02
5.487000000000000000e+04, 3.175902160174107897e-02
6.164000000000000000e+04, 3.165668828834843074e-02
6.924000000000000000e+04, 3.165054130736513760e-02
7.778000000000000000e+04, 3.163536483092344032e-02
8.737500000000000000e+04, 3.163746808428891111e-02
9.815000000000000000e+04, 3.159679625923136198e-02
1.102550000000000000e+05, 3.170495304554669935e-02
1.238500000000000000e+05, 3.168391841831474931e-02
1.391250000000000000e+05, 3.168041221762391696e-02
1.562850000000000000e+05, 3.175418027175811592e-02
1.755550000000000000e+05, 3.177631098331157311e-02
1.972100000000000000e+05, 3.186059092343304644e-02
2.215300000000000000e+05, 3.190107721022011206e-02
2.488500000000000000e+05, 3.193023462363038523e-02
2.795400000000000000e+05, 3.197918861877820096e-02
3.140100000000000000e+05, 3.197431072994680323e-02
3.527400000000000000e+05, 3.206078586345656456e-02
3.962400000000000000e+05, 3.207278882316464547e-02
4.451050000000000000e+05, 3.212375667841717297e-02
5.000000000000000000e+05, 3.213927884933567847e-02
};

\addlegendentry{20\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=20lower and 20upper];



==> img/raw/calibration_mean_noise/50_tikz_points.txt <==
\addplot [name path=50lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 9.034532789238087780e-01
1.000000000000000000e+01, 6.425568777333227066e-01
1.500000000000000000e+01, 5.303293540747409107e-01
2.000000000000000000e+01, 4.630366559619147337e-01
2.500000000000000000e+01, 4.172664144556449406e-01
3.000000000000000000e+01, 3.824367004039785911e-01
3.500000000000000000e+01, 3.558753318997168735e-01
4.000000000000000000e+01, 3.312399878981355794e-01
4.500000000000000000e+01, 3.159603846306651143e-01
5.000000000000000000e+01, 3.040118335853381204e-01
5.500000000000000000e+01, 2.932828655145030550e-01
6.000000000000000000e+01, 2.826759081811769936e-01
7.000000000000000000e+01, 2.633986059129100332e-01
8.000000000000000000e+01, 2.514828570058815771e-01
9.000000000000000000e+01, 2.393124377148905524e-01
1.000000000000000000e+02, 2.268236699336214635e-01
1.150000000000000000e+02, 2.174960167422046731e-01
1.250000000000000000e+02, 2.101987141527098812e-01
1.450000000000000000e+02, 2.008255693576276868e-01
1.600000000000000000e+02, 1.929345844432776846e-01
1.800000000000000000e+02, 1.870572054839483855e-01
2.050000000000000000e+02, 1.800479250281189492e-01
2.300000000000000000e+02, 1.761736451355308264e-01
2.600000000000000000e+02, 1.707799987432783162e-01
2.900000000000000000e+02, 1.657769373118804235e-01
3.250000000000000000e+02, 1.641153699313138981e-01
3.650000000000000000e+02, 1.601226375387039547e-01
4.150000000000000000e+02, 1.580007956297266314e-01
4.650000000000000000e+02, 1.551504433694743113e-01
5.200000000000000000e+02, 1.530834716465772072e-01
5.850000000000000000e+02, 1.516826109462645900e-01
6.600000000000000000e+02, 1.491857016093567356e-01
7.400000000000000000e+02, 1.493712006265038861e-01
8.300000000000000000e+02, 1.485182062995144270e-01
9.350000000000000000e+02, 1.480643716832072965e-01
1.050000000000000000e+03, 1.475558496469654979e-01
1.180000000000000000e+03, 1.465588289214785345e-01
1.325000000000000000e+03, 1.466233264860611341e-01
1.490000000000000000e+03, 1.466633159156100485e-01
1.675000000000000000e+03, 1.479726823600700514e-01
1.880000000000000000e+03, 1.472314703484420284e-01
2.110000000000000000e+03, 1.467228058929185286e-01
2.375000000000000000e+03, 1.469382359823934725e-01
2.665000000000000000e+03, 1.468801290637073709e-01
2.995000000000000000e+03, 1.494210697037533786e-01
3.365000000000000000e+03, 1.488247712368893361e-01
3.780000000000000000e+03, 1.491467702023313580e-01
4.245000000000000000e+03, 1.501277988135129027e-01
4.770000000000000000e+03, 1.504223457743342485e-01
5.360000000000000000e+03, 1.507147816615588276e-01
6.020000000000000000e+03, 1.510077976638937169e-01
6.765000000000000000e+03, 1.522178201419623900e-01
7.595000000000000000e+03, 1.523426727168802342e-01
8.535000000000000000e+03, 1.526701766216404799e-01
9.585000000000000000e+03, 1.527506204914212129e-01
1.077000000000000000e+04, 1.534329661825414859e-01
1.210000000000000000e+04, 1.537022194212620263e-01
1.359000000000000000e+04, 1.538576840198786211e-01
1.526500000000000000e+04, 1.545007578474198451e-01
1.715000000000000000e+04, 1.546985508543613497e-01
1.926500000000000000e+04, 1.551503896474655531e-01
2.164000000000000000e+04, 1.551865438765033522e-01
2.431000000000000000e+04, 1.559116126356059895e-01
2.731000000000000000e+04, 1.563186693559188434e-01
3.067500000000000000e+04, 1.562252906792471474e-01
3.446000000000000000e+04, 1.566658816282597289e-01
3.871000000000000000e+04, 1.569259527091527717e-01
4.348500000000000000e+04, 1.571214708333603938e-01
4.885000000000000000e+04, 1.574770661913989234e-01
5.487000000000000000e+04, 1.575087517112374880e-01
6.164000000000000000e+04, 1.575885679855754673e-01
6.924000000000000000e+04, 1.577328450952161232e-01
7.778000000000000000e+04, 1.580094585875639890e-01
8.737500000000000000e+04, 1.584069529139048860e-01
9.815000000000000000e+04, 1.583912497472221292e-01
1.102550000000000000e+05, 1.577155909428965552e-01
1.238500000000000000e+05, 1.582970600467467071e-01
1.391250000000000000e+05, 1.586410807999679429e-01
1.562850000000000000e+05, 1.592229234579853880e-01
1.755550000000000000e+05, 1.595110271971130200e-01
1.972100000000000000e+05, 1.595699353747469518e-01
2.215300000000000000e+05, 1.605534381969155322e-01
2.488500000000000000e+05, 1.608105011521107630e-01
2.795400000000000000e+05, 1.613471345494154607e-01
3.140100000000000000e+05, 1.618331759864201636e-01
3.527400000000000000e+05, 1.623002277238479729e-01
3.962400000000000000e+05, 1.625240780415164177e-01
4.451050000000000000e+05, 1.632628829560479056e-01
5.000000000000000000e+05, 1.637962861346639043e-01
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=50upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.971162680688402169e+00
1.000000000000000000e+01, 1.265155749103479055e+00
1.500000000000000000e+01, 1.018833783361635881e+00
2.000000000000000000e+01, 8.741329121299330485e-01
2.500000000000000000e+01, 7.785379734763158144e-01
3.000000000000000000e+01, 7.138697770221806849e-01
3.500000000000000000e+01, 6.602767055027420895e-01
4.000000000000000000e+01, 6.208048331723372559e-01
4.500000000000000000e+01, 5.857377265236330954e-01
5.000000000000000000e+01, 5.630632039315875970e-01
5.500000000000000000e+01, 5.392288482752645162e-01
6.000000000000000000e+01, 5.201041661291050389e-01
7.000000000000000000e+01, 4.838624928071577624e-01
8.000000000000000000e+01, 4.604846793364839597e-01
9.000000000000000000e+01, 4.339205722789337139e-01
1.000000000000000000e+02, 4.151742904541146362e-01
1.150000000000000000e+02, 3.932835343414131102e-01
1.250000000000000000e+02, 3.821593501200817311e-01
1.450000000000000000e+02, 3.639835484510697827e-01
1.600000000000000000e+02, 3.504382989178940200e-01
1.800000000000000000e+02, 3.348060363920233318e-01
2.050000000000000000e+02, 3.191612154407678092e-01
2.300000000000000000e+02, 3.129610814530895957e-01
2.600000000000000000e+02, 3.016589212775736550e-01
2.900000000000000000e+02, 2.898595982521083303e-01
3.250000000000000000e+02, 2.790634017795790567e-01
3.650000000000000000e+02, 2.710761068501980064e-01
4.150000000000000000e+02, 2.609796277986828339e-01
4.650000000000000000e+02, 2.531632058725272749e-01
5.200000000000000000e+02, 2.458549602665485723e-01
5.850000000000000000e+02, 2.426436995122560614e-01
6.600000000000000000e+02, 2.347187593431143138e-01
7.400000000000000000e+02, 2.313433481958616644e-01
8.300000000000000000e+02, 2.259305774257547583e-01
9.350000000000000000e+02, 2.215269674270614331e-01
1.050000000000000000e+03, 2.173624837938729626e-01
1.180000000000000000e+03, 2.128351603190069552e-01
1.325000000000000000e+03, 2.103383155911052738e-01
1.490000000000000000e+03, 2.063824371434092031e-01
1.675000000000000000e+03, 2.032409700038214917e-01
1.880000000000000000e+03, 1.993495786410242609e-01
2.110000000000000000e+03, 1.966392622994603268e-01
2.375000000000000000e+03, 1.950661144864113683e-01
2.665000000000000000e+03, 1.917835200199626278e-01
2.995000000000000000e+03, 1.908434429111758313e-01
3.365000000000000000e+03, 1.891549909379813543e-01
3.780000000000000000e+03, 1.869028007476190301e-01
4.245000000000000000e+03, 1.850411886942254225e-01
4.770000000000000000e+03, 1.836907897481623309e-01
5.360000000000000000e+03, 1.825404682358509889e-01
6.020000000000000000e+03, 1.815335772004658677e-01
6.765000000000000000e+03, 1.804330419807809727e-01
7.595000000000000000e+03, 1.794874377110267372e-01
8.535000000000000000e+03, 1.782324610368914430e-01
9.585000000000000000e+03, 1.775147369945636044e-01
1.077000000000000000e+04, 1.767240025507800794e-01
1.210000000000000000e+04, 1.758606205086743202e-01
1.359000000000000000e+04, 1.745252714549843098e-01
1.526500000000000000e+04, 1.745420146667455152e-01
1.715000000000000000e+04, 1.737467649695190186e-01
1.926500000000000000e+04, 1.728351255106383710e-01
2.164000000000000000e+04, 1.724616427069949887e-01
2.431000000000000000e+04, 1.719657057794182764e-01
2.731000000000000000e+04, 1.717218024328627801e-01
3.067500000000000000e+04, 1.707429155614916816e-01
3.446000000000000000e+04, 1.706938732474190812e-01
3.871000000000000000e+04, 1.701999624855298765e-01
4.348500000000000000e+04, 1.698025553192998305e-01
4.885000000000000000e+04, 1.693942883185986514e-01
5.487000000000000000e+04, 1.690634052519530139e-01
6.164000000000000000e+04, 1.689266204385516390e-01
6.924000000000000000e+04, 1.683563232402817134e-01
7.778000000000000000e+04, 1.685291513524875273e-01
8.737500000000000000e+04, 1.682806563442697800e-01
9.815000000000000000e+04, 1.680261876238812735e-01
1.102550000000000000e+05, 1.668346829364515949e-01
1.238500000000000000e+05, 1.670280197157340829e-01
1.391250000000000000e+05, 1.669080034891137210e-01
1.562850000000000000e+05, 1.664002296438511219e-01
1.755550000000000000e+05, 1.668760015683413422e-01
1.972100000000000000e+05, 1.668578441331155238e-01
2.215300000000000000e+05, 1.671261490752511403e-01
2.488500000000000000e+05, 1.674961625406376498e-01
2.795400000000000000e+05, 1.673746702648689355e-01
3.140100000000000000e+05, 1.671912785964166925e-01
3.527400000000000000e+05, 1.669429976077191347e-01
3.962400000000000000e+05, 1.669198807430503084e-01
4.451050000000000000e+05, 1.671949755767792589e-01
5.000000000000000000e+05, 1.668429044704533015e-01
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=50mean, color=50Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.366877905534093163e+00
1.000000000000000000e+01, 9.322540686064988424e-01
1.500000000000000000e+01, 7.512675399951136423e-01
2.000000000000000000e+01, 6.506436049469520588e-01
2.500000000000000000e+01, 5.866222910360507914e-01
3.000000000000000000e+01, 5.350734605791965803e-01
3.500000000000000000e+01, 4.972959903054521291e-01
4.000000000000000000e+01, 4.702533018273208354e-01
4.500000000000000000e+01, 4.416182946333607751e-01
5.000000000000000000e+01, 4.277022731111205234e-01
5.500000000000000000e+01, 4.074972827509009132e-01
6.000000000000000000e+01, 3.934591038099312099e-01
7.000000000000000000e+01, 3.674151108681752986e-01
8.000000000000000000e+01, 3.474411012527421350e-01
9.000000000000000000e+01, 3.315570485015214564e-01
1.000000000000000000e+02, 3.170888712254273378e-01
1.150000000000000000e+02, 3.002991263130366795e-01
1.250000000000000000e+02, 2.903483608734225840e-01
1.450000000000000000e+02, 2.796237168416171315e-01
1.600000000000000000e+02, 2.687012186986248441e-01
1.800000000000000000e+02, 2.580682131881278374e-01
2.050000000000000000e+02, 2.485028407169890818e-01
2.300000000000000000e+02, 2.425991044206699532e-01
2.600000000000000000e+02, 2.343209878158978854e-01
2.900000000000000000e+02, 2.264257661465687299e-01
3.250000000000000000e+02, 2.207329481427108275e-01
3.650000000000000000e+02, 2.137177290462828894e-01
4.150000000000000000e+02, 2.092556363399490915e-01
4.650000000000000000e+02, 2.025243403593481040e-01
5.200000000000000000e+02, 1.989318957697286394e-01
5.850000000000000000e+02, 1.957878759768035826e-01
6.600000000000000000e+02, 1.920207857612803437e-01
7.400000000000000000e+02, 1.899306817143552040e-01
8.300000000000000000e+02, 1.867877344095524028e-01
9.350000000000000000e+02, 1.853805640645944386e-01
1.050000000000000000e+03, 1.822945776114983374e-01
1.180000000000000000e+03, 1.790345549639502376e-01
1.325000000000000000e+03, 1.786647813583075450e-01
1.490000000000000000e+03, 1.754550954663344209e-01
1.675000000000000000e+03, 1.752898981054801797e-01
1.880000000000000000e+03, 1.733898455275755535e-01
2.110000000000000000e+03, 1.712266281335600160e-01
2.375000000000000000e+03, 1.704225623271223289e-01
2.665000000000000000e+03, 1.693889702216020976e-01
2.995000000000000000e+03, 1.699126048881091089e-01
3.365000000000000000e+03, 1.690350593618148711e-01
3.780000000000000000e+03, 1.678021359905060850e-01
4.245000000000000000e+03, 1.676090408162202450e-01
4.770000000000000000e+03, 1.667470430336527309e-01
5.360000000000000000e+03, 1.669429969962512583e-01
6.020000000000000000e+03, 1.659280642623773283e-01
6.765000000000000000e+03, 1.662431325559942663e-01
7.595000000000000000e+03, 1.659855054705821065e-01
8.535000000000000000e+03, 1.653785792916005748e-01
9.585000000000000000e+03, 1.650347804902806970e-01
1.077000000000000000e+04, 1.648518064158353280e-01
1.210000000000000000e+04, 1.648274462829563136e-01
1.359000000000000000e+04, 1.640847217373098688e-01
1.526500000000000000e+04, 1.645235974158546499e-01
1.715000000000000000e+04, 1.640177885218196685e-01
1.926500000000000000e+04, 1.640501976251881322e-01
2.164000000000000000e+04, 1.638046128784403088e-01
2.431000000000000000e+04, 1.638028884819807407e-01
2.731000000000000000e+04, 1.638288960830588392e-01
3.067500000000000000e+04, 1.633996406891425890e-01
3.446000000000000000e+04, 1.636243220691569467e-01
3.871000000000000000e+04, 1.635508987217158816e-01
4.348500000000000000e+04, 1.632384884006415904e-01
4.885000000000000000e+04, 1.635054624436889092e-01
5.487000000000000000e+04, 1.634535266466841663e-01
6.164000000000000000e+04, 1.632867323371783308e-01
6.924000000000000000e+04, 1.631310482442298593e-01
7.778000000000000000e+04, 1.632542940609128801e-01
8.737500000000000000e+04, 1.632031555901185260e-01
9.815000000000000000e+04, 1.632702828917938775e-01
1.102550000000000000e+05, 1.624684419055366646e-01
1.238500000000000000e+05, 1.626924204666715668e-01
1.391250000000000000e+05, 1.629763755061818253e-01
1.562850000000000000e+05, 1.627898852055223444e-01
1.755550000000000000e+05, 1.631020441883191396e-01
1.972100000000000000e+05, 1.634564287227279755e-01
2.215300000000000000e+05, 1.637915293208763168e-01
2.488500000000000000e+05, 1.641076891899743428e-01
2.795400000000000000e+05, 1.646382124219995524e-01
3.140100000000000000e+05, 1.645536180622008404e-01
3.527400000000000000e+05, 1.648227496636963108e-01
3.962400000000000000e+05, 1.645633224948266915e-01
4.451050000000000000e+05, 1.651762421394991354e-01
5.000000000000000000e+05, 1.653010929304992160e-01
};

\addlegendentry{50\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=50lower and 50upper];



==> img/raw/calibration_mean_noise/5_tikz_points.txt <==
\addplot [name path=5lower, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 9.602126235371286067e-02
1.000000000000000000e+01, 6.821883838575901193e-02
1.500000000000000000e+01, 5.611385692981391698e-02
2.000000000000000000e+01, 4.793379959641175941e-02
2.500000000000000000e+01, 4.285538988854613318e-02
3.000000000000000000e+01, 3.915618228061101824e-02
3.500000000000000000e+01, 3.646766659374522934e-02
4.000000000000000000e+01, 3.437683507100100511e-02
4.500000000000000000e+01, 3.235173236961152304e-02
5.000000000000000000e+01, 3.019399322340764885e-02
5.500000000000000000e+01, 2.926618412016638443e-02
6.000000000000000000e+01, 2.795288295983327023e-02
7.000000000000000000e+01, 2.574396521438464952e-02
8.000000000000000000e+01, 2.383070021642011774e-02
9.000000000000000000e+01, 2.278358382221967390e-02
1.000000000000000000e+02, 2.149163865029111303e-02
1.150000000000000000e+02, 1.981614916865055351e-02
1.250000000000000000e+02, 1.947350011366818026e-02
1.450000000000000000e+02, 1.811875144432526993e-02
1.600000000000000000e+02, 1.709256248064308648e-02
1.800000000000000000e+02, 1.604767103079724269e-02
2.050000000000000000e+02, 1.497914736374147092e-02
2.300000000000000000e+02, 1.441916836273576807e-02
2.600000000000000000e+02, 1.339551145778393113e-02
2.900000000000000000e+02, 1.264131691721355824e-02
3.250000000000000000e+02, 1.190966639094283297e-02
3.650000000000000000e+02, 1.134356914505843528e-02
4.150000000000000000e+02, 1.076845926382554233e-02
4.650000000000000000e+02, 1.014517592634801846e-02
5.200000000000000000e+02, 9.574521310624731565e-03
5.850000000000000000e+02, 9.072367205338775081e-03
6.600000000000000000e+02, 8.583419342801868607e-03
7.400000000000000000e+02, 8.207741324983818670e-03
8.300000000000000000e+02, 7.641180836967098947e-03
9.350000000000000000e+02, 7.206091667577566549e-03
1.050000000000000000e+03, 6.748459634482732901e-03
1.180000000000000000e+03, 6.400878471972197038e-03
1.325000000000000000e+03, 6.148292692322905248e-03
1.490000000000000000e+03, 5.738154662289798175e-03
1.675000000000000000e+03, 5.389117235284182454e-03
1.880000000000000000e+03, 5.117733997529250352e-03
2.110000000000000000e+03, 4.898099241430525254e-03
2.375000000000000000e+03, 4.590708709761920012e-03
2.665000000000000000e+03, 4.418849055045058656e-03
2.995000000000000000e+03, 4.178677077195621856e-03
3.365000000000000000e+03, 3.945930060462133834e-03
3.780000000000000000e+03, 3.729909055983870320e-03
4.245000000000000000e+03, 3.586004996761545105e-03
4.770000000000000000e+03, 3.449889311345222427e-03
5.360000000000000000e+03, 3.242699228548117426e-03
6.020000000000000000e+03, 3.081127775038219711e-03
6.765000000000000000e+03, 2.955502832347928037e-03
7.595000000000000000e+03, 2.843594940162101452e-03
8.535000000000000000e+03, 2.732307926805583459e-03
9.585000000000000000e+03, 2.619169713869694445e-03
1.077000000000000000e+04, 2.560669738076224063e-03
1.210000000000000000e+04, 2.483923265299252479e-03
1.359000000000000000e+04, 2.368954745134421551e-03
1.526500000000000000e+04, 2.332342657234667566e-03
1.715000000000000000e+04, 2.269970143635657682e-03
1.926500000000000000e+04, 2.188150475871513019e-03
2.164000000000000000e+04, 2.162015119896774137e-03
2.431000000000000000e+04, 2.130268152140762927e-03
2.731000000000000000e+04, 2.074162272758472980e-03
3.067500000000000000e+04, 2.041744095453208556e-03
3.446000000000000000e+04, 2.010575594360006647e-03
3.871000000000000000e+04, 2.004018952559715339e-03
4.348500000000000000e+04, 1.973795886946079492e-03
4.885000000000000000e+04, 1.987442145509285031e-03
5.487000000000000000e+04, 1.977589125270380090e-03
6.164000000000000000e+04, 1.951414062867609612e-03
6.924000000000000000e+04, 1.927914930887224916e-03
7.778000000000000000e+04, 1.947099151208392474e-03
8.737500000000000000e+04, 1.944755228897144346e-03
9.815000000000000000e+04, 1.914873048097905745e-03
1.102550000000000000e+05, 1.926938363083784828e-03
1.238500000000000000e+05, 1.917783743122864837e-03
1.391250000000000000e+05, 1.926237478503706191e-03
1.562850000000000000e+05, 1.920368585617690180e-03
1.755550000000000000e+05, 1.931288333896584832e-03
1.972100000000000000e+05, 1.940619491536670505e-03
2.215300000000000000e+05, 1.940256906926637100e-03
2.488500000000000000e+05, 1.943489631947761982e-03
2.795400000000000000e+05, 1.942487878592187404e-03
3.140100000000000000e+05, 1.935549622256490859e-03
3.527400000000000000e+05, 1.935622517552431157e-03
3.962400000000000000e+05, 1.936908038202744342e-03
4.451050000000000000e+05, 1.949910369790196088e-03
5.000000000000000000e+05, 1.962327551998899969e-03
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=5upper, color=backGray, line width=1.5pt, draw opacity=0.1, forget plot]
	table[col sep=comma]{%
5.000000000000000000e+00, 2.076421801304188797e-01
1.000000000000000000e+01, 1.332254700670403580e-01
1.500000000000000000e+01, 1.082657299278763641e-01
2.000000000000000000e+01, 9.228380746919351285e-02
2.500000000000000000e+01, 8.241720053851263328e-02
3.000000000000000000e+01, 7.451033292352053639e-02
3.500000000000000000e+01, 6.912816620790590560e-02
4.000000000000000000e+01, 6.413564507603970732e-02
4.500000000000000000e+01, 6.062648965897080716e-02
5.000000000000000000e+01, 5.696951778711380893e-02
5.500000000000000000e+01, 5.455590677488190987e-02
6.000000000000000000e+01, 5.204806712104033395e-02
7.000000000000000000e+01, 4.838644239623719756e-02
8.000000000000000000e+01, 4.478017280171638081e-02
9.000000000000000000e+01, 4.282955169552623426e-02
1.000000000000000000e+02, 4.077504652996010587e-02
1.150000000000000000e+02, 3.733934262833465967e-02
1.250000000000000000e+02, 3.639962289901969156e-02
1.450000000000000000e+02, 3.344309097844375828e-02
1.600000000000000000e+02, 3.194134652609824376e-02
1.800000000000000000e+02, 2.987175817483163354e-02
2.050000000000000000e+02, 2.792112872263662754e-02
2.300000000000000000e+02, 2.674063534348693552e-02
2.600000000000000000e+02, 2.492987185286453522e-02
2.900000000000000000e+02, 2.379063487120757631e-02
3.250000000000000000e+02, 2.239210611634917525e-02
3.650000000000000000e+02, 2.112299755352881059e-02
4.150000000000000000e+02, 1.989768168464066400e-02
4.650000000000000000e+02, 1.880734761657125442e-02
5.200000000000000000e+02, 1.765508602272150215e-02
5.850000000000000000e+02, 1.676498827151296639e-02
6.600000000000000000e+02, 1.572721602948324096e-02
7.400000000000000000e+02, 1.496827239443081388e-02
8.300000000000000000e+02, 1.420396396466342380e-02
9.350000000000000000e+02, 1.344636915496622183e-02
1.050000000000000000e+03, 1.258215571464900082e-02
1.180000000000000000e+03, 1.199415827462897537e-02
1.325000000000000000e+03, 1.134751644149726429e-02
1.490000000000000000e+03, 1.072987240394100011e-02
1.675000000000000000e+03, 1.007174846038980456e-02
1.880000000000000000e+03, 9.420041537450796199e-03
2.110000000000000000e+03, 9.024478664059594479e-03
2.375000000000000000e+03, 8.512151477898433419e-03
2.665000000000000000e+03, 8.101014507087717434e-03
2.995000000000000000e+03, 7.688763270181234524e-03
3.365000000000000000e+03, 7.264524860781646984e-03
3.780000000000000000e+03, 6.891998483552420202e-03
4.245000000000000000e+03, 6.598781711104719991e-03
4.770000000000000000e+03, 6.278715151588017129e-03
5.360000000000000000e+03, 5.998369009003532218e-03
6.020000000000000000e+03, 5.691578744206234920e-03
6.765000000000000000e+03, 5.440005649571240040e-03
7.595000000000000000e+03, 5.175506045881286474e-03
8.535000000000000000e+03, 4.948205824039896873e-03
9.585000000000000000e+03, 4.796820127520859574e-03
1.077000000000000000e+04, 4.568192712944545847e-03
1.210000000000000000e+04, 4.423525136028312946e-03
1.359000000000000000e+04, 4.211262156350824987e-03
1.526500000000000000e+04, 4.096577565872249783e-03
1.715000000000000000e+04, 3.945219943702446726e-03
1.926500000000000000e+04, 3.826302099146279903e-03
2.164000000000000000e+04, 3.709308430536098228e-03
2.431000000000000000e+04, 3.625245882333274182e-03
2.731000000000000000e+04, 3.481802241107553181e-03
3.067500000000000000e+04, 3.402148798368504791e-03
3.446000000000000000e+04, 3.317380973398517587e-03
3.871000000000000000e+04, 3.226330428654779984e-03
4.348500000000000000e+04, 3.144675963233774414e-03
4.885000000000000000e+04, 3.090932538561479495e-03
5.487000000000000000e+04, 3.022872718256356533e-03
6.164000000000000000e+04, 2.941169278547440744e-03
6.924000000000000000e+04, 2.886776425934702624e-03
7.778000000000000000e+04, 2.825009996665557230e-03
8.737500000000000000e+04, 2.776880915996829402e-03
9.815000000000000000e+04, 2.723891240899165185e-03
1.102550000000000000e+05, 2.673916223050198677e-03
1.238500000000000000e+05, 2.647402179281904081e-03
1.391250000000000000e+05, 2.610476923608990966e-03
1.562850000000000000e+05, 2.568124357130119936e-03
1.755550000000000000e+05, 2.553868627051085471e-03
1.972100000000000000e+05, 2.535177870050230649e-03
2.215300000000000000e+05, 2.506478458541715366e-03
2.488500000000000000e+05, 2.476596940988195095e-03
2.795400000000000000e+05, 2.441788512808519031e-03
3.140100000000000000e+05, 2.405671142124701616e-03
3.527400000000000000e+05, 2.384795167814652249e-03
3.962400000000000000e+05, 2.369225426557950397e-03
4.451050000000000000e+05, 2.343399942445835698e-03
5.000000000000000000e+05, 2.326390472347137327e-03
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\addplot [name path=5mean, color=5Color, line width=1.5pt]
	table[col sep=comma]{%
5.000000000000000000e+00, 1.453503706459906564e-01
1.000000000000000000e+01, 9.816374821025075637e-02
1.500000000000000000e+01, 7.967819280976484730e-02
2.000000000000000000e+01, 6.789261891252011683e-02
2.500000000000000000e+01, 6.133993535383515383e-02
3.000000000000000000e+01, 5.538546231972675538e-02
3.500000000000000000e+01, 5.172922211440702384e-02
4.000000000000000000e+01, 4.801424317214353366e-02
4.500000000000000000e+01, 4.568074113323544044e-02
5.000000000000000000e+01, 4.277584965857429700e-02
5.500000000000000000e+01, 4.076143372621811312e-02
6.000000000000000000e+01, 3.887718388740625530e-02
7.000000000000000000e+01, 3.630380024405902017e-02
8.000000000000000000e+01, 3.347703784869014709e-02
9.000000000000000000e+01, 3.196825328030100666e-02
1.000000000000000000e+02, 3.040016289070814753e-02
1.150000000000000000e+02, 2.794165166811206358e-02
1.250000000000000000e+02, 2.721937096003961692e-02
1.450000000000000000e+02, 2.519018869598527166e-02
1.600000000000000000e+02, 2.405290102771762834e-02
1.800000000000000000e+02, 2.237832134578447013e-02
2.050000000000000000e+02, 2.105245677989800446e-02
2.300000000000000000e+02, 2.003126206784536581e-02
2.600000000000000000e+02, 1.851594908015458812e-02
2.900000000000000000e+02, 1.778076844644451218e-02
3.250000000000000000e+02, 1.671975151452818192e-02
3.650000000000000000e+02, 1.590990424701168443e-02
4.150000000000000000e+02, 1.505612900924974649e-02
4.650000000000000000e+02, 1.408233291302875972e-02
5.200000000000000000e+02, 1.340936374420170774e-02
5.850000000000000000e+02, 1.269997631451963427e-02
6.600000000000000000e+02, 1.197066626948278811e-02
7.400000000000000000e+02, 1.134519340580967400e-02
8.300000000000000000e+02, 1.067727479781562308e-02
9.350000000000000000e+02, 1.009277326649628444e-02
1.050000000000000000e+03, 9.469980644934587743e-03
1.180000000000000000e+03, 8.965082264560102210e-03
1.325000000000000000e+03, 8.646407386455331329e-03
1.490000000000000000e+03, 8.066277877742451807e-03
1.675000000000000000e+03, 7.659925015081122703e-03
1.880000000000000000e+03, 7.168590077995943763e-03
2.110000000000000000e+03, 6.843518121882664375e-03
2.375000000000000000e+03, 6.467231567255742747e-03
2.665000000000000000e+03, 6.188426895145647186e-03
2.995000000000000000e+03, 5.845693860627930796e-03
3.365000000000000000e+03, 5.531393213762624689e-03
3.780000000000000000e+03, 5.208435373994283434e-03
4.245000000000000000e+03, 5.009064355216313533e-03
4.770000000000000000e+03, 4.808752386234033810e-03
5.360000000000000000e+03, 4.549473052127954789e-03
6.020000000000000000e+03, 4.301895424452634523e-03
6.765000000000000000e+03, 4.159550769146614160e-03
7.595000000000000000e+03, 3.959392709421395706e-03
8.535000000000000000e+03, 3.767112665864904425e-03
9.585000000000000000e+03, 3.651761892383091797e-03
1.077000000000000000e+04, 3.505501829169895348e-03
1.210000000000000000e+04, 3.424998944514277832e-03
1.359000000000000000e+04, 3.268669025269052564e-03
1.526500000000000000e+04, 3.197090277863825353e-03
1.715000000000000000e+04, 3.069585511871365281e-03
1.926500000000000000e+04, 2.978816151106292859e-03
2.164000000000000000e+04, 2.894490062954093758e-03
2.431000000000000000e+04, 2.855835515402766617e-03
2.731000000000000000e+04, 2.759306758914442138e-03
3.067500000000000000e+04, 2.721341178548734776e-03
3.446000000000000000e+04, 2.654929731203483929e-03
3.871000000000000000e+04, 2.601724654228680482e-03
4.348500000000000000e+04, 2.544818662799541286e-03
4.885000000000000000e+04, 2.529157611559430894e-03
5.487000000000000000e+04, 2.486264996401369581e-03
6.164000000000000000e+04, 2.438200617048347490e-03
6.924000000000000000e+04, 2.395669697243665158e-03
7.778000000000000000e+04, 2.378443043494438570e-03
8.737500000000000000e+04, 2.351214718861925623e-03
9.815000000000000000e+04, 2.316531043030632155e-03
1.102550000000000000e+05, 2.294005250202336282e-03
1.238500000000000000e+05, 2.273033531431130697e-03
1.391250000000000000e+05, 2.259688270617516391e-03
1.562850000000000000e+05, 2.235167238843829840e-03
1.755550000000000000e+05, 2.225972789920632050e-03
1.972100000000000000e+05, 2.230847021647996975e-03
2.215300000000000000e+05, 2.213745306935502657e-03
2.488500000000000000e+05, 2.206445305878382973e-03
2.795400000000000000e+05, 2.183814187351000233e-03
3.140100000000000000e+05, 2.164234708201188354e-03
3.527400000000000000e+05, 2.161629609895091876e-03
3.962400000000000000e+05, 2.151909915758400994e-03
4.451050000000000000e+05, 2.144573606867382180e-03
5.000000000000000000e+05, 2.152147856317106287e-03
};

\addlegendentry{5\% noise}

\addplot [backGray, fill opacity=0.3, forget plot] fill between[of=5lower and 5upper];


